DoPose-6D dataset for object segmentation and 6D pose estimation

Scene understanding is essential in determining how intelligent robotic grasping and manipulation could get. It is a problem that can be approached using different techniques: seen object segmentation, unseen object segmentation, or 6D pose estimation. These techniques can even be extended to multi-view. Most of the work on these problems depends on synthetic datasets due to the lack of real datasets that are big enough for training and merely use the available real datasets for evaluation. This encourages us to introduce a new dataset (called DoPose-6D). The dataset contains annotations for 6D Pose estimation, object segmentation, and multi-view annotations, which serve all the pre-mentioned techniques. The dataset contains two types of scenes bin picking and tabletop, with the primary motive for this dataset collection being bin picking. We illustrate the effect of this dataset in the context of unseen object segmentation and provide some insights on mixing synthetic and real data for the training. We train a Mask R-CNN model that is practical to be used in industry and robotic grasping applications. Finally, we show how our dataset boosted the performance of a Mask R-CNN model. Our DoPose-6D dataset, trained network models, pipeline code, and ROS driver are available online.

==> training_validation_data/training_loss_different_datasets.csv <==
Wall time,Step,Value
1645836257.7560654,119,0.8264302611351013
1645836273.107757,139,0.7652098536491394
1645836288.5859516,159,0.737778902053833
1645836303.782803,179,0.6520817875862122
1645837583.7390385,199,0.5795681476593018
1645837599.046244,219,0.5665452480316162
1645837614.3664098,239,0.4662809371948242
1645837629.6475222,259,0.4721672534942627
1645837644.9673765,279,0.4799667298793793
1645838759.5090876,299,0.4565852880477905
1645838775.0412564,319,0.494905561208725
1645838790.458059,339,0.4778151512145996
1645838806.1153262,359,0.532232940196991
1645838821.6678388,379,0.4418615996837616
1645839864.0393531,399,0.4723469018936157
1645839879.8700616,419,0.5374906063079834
1645839895.7071705,439,0.4616476893424988
1645839911.2549763,459,0.39605823159217834
1645839926.9218216,479,0.4209199547767639
1645840857.5246274,499,0.4091699421405792
1645840873.2658393,519,0.4327630400657654
1645840889.0332053,539,0.3626552224159241
1645840904.811592,559,0.441551148891449
1645840920.5031614,579,0.3660646080970764
1645841787.489706,599,0.3967283368110657
1645841803.160429,619,0.3394436240196228
1645841819.03376,639,0.4366814196109772
1645841834.878879,659,0.38720086216926575
1645841850.4820445,679,0.33540335297584534
1645842607.9446592,699,0.37603646516799927
1645842623.3390322,719,0.34309494495391846
1645842639.0051107,739,0.40299472212791443
1645842654.8134918,759,0.39789947867393494
1645842670.3921034,779,0.34388819336891174
1645843421.592404,799,0.4057160019874573
1645843437.3693948,819,0.36023300886154175
1645843453.0533938,839,0.33057624101638794
1645843468.7081752,859,0.2955547869205475
1645843484.542641,879,0.29524287581443787
1645844120.9892201,899,0.3621414303779602
1645844136.7764661,919,0.3083394467830658
1645844152.3193877,939,0.32383325695991516
1645844168.0061078,959,0.34290850162506104
1645844183.670746,979,0.299556165933609
1645844778.503255,999,0.3523966372013092
1645844794.0842535,1019,0.32034242153167725
1645844809.6182141,1039,0.30385902523994446
1645844825.019681,1059,0.25125324726104736
1645844840.7737982,1079,0.3678271472454071
1645845458.0462308,1099,0.2922056019306183
1645845473.588844,1119,0.2814600169658661
1645845489.0873704,1139,0.2977670133113861
1645845504.6387637,1159,0.29941225051879883
1645845520.246556,1179,0.31623879075050354
1645846109.2192597,1199,0.2834559679031372
1645846124.86886,1219,0.23733524978160858
1645846140.288834,1239,0.31220194697380066
1645846155.651337,1259,0.2754291296005249
1645846171.151657,1279,0.28981178998947144
1645846768.214786,1299,0.2763011157512665
1645846783.6847713,1319,0.31349247694015503
1645846799.3433795,1339,0.2629794478416443
1645846815.0851557,1359,0.3022262156009674
1645846830.6668823,1379,0.3159039616584778
1645847410.7005513,1399,0.27672263979911804
1645847426.2741458,1419,0.25446200370788574
1645847441.759594,1439,0.26472076773643494
1645847457.3351324,1459,0.27914848923683167
1645847472.9913468,1479,0.35458052158355713
1645848089.9744296,1499,0.2900926172733307
1645848105.619803,1519,0.28030142188072205
1645848121.0895135,1539,0.27053889632225037
1645848136.7291906,1559,0.2969204783439636
1645848152.2853975,1579,0.28099721670150757
1645848785.4215662,1599,0.34500834345817566
1645848800.92401,1619,0.28856998682022095
1645848816.4633079,1639,0.3006861209869385
1645848832.077092,1659,0.2749943137168884
1645848847.527729,1679,0.2719343900680542
1645849462.623002,1699,0.31822851300239563
1645849478.237455,1719,0.24797184765338898
1645849493.6452553,1739,0.2829780578613281
1645849509.3498232,1759,0.28790774941444397
1645849525.037368,1779,0.24232833087444305
1645850164.3865185,1799,0.23973968625068665
1645850179.8071828,1819,0.26640623807907104
1645850195.531608,1839,0.2884523272514343
1645850211.2168496,1859,0.2950214445590973
1645850226.7846496,1879,0.29193246364593506
1645850883.733995,1899,0.3167673647403717
1645850899.4016302,1919,0.26332342624664307
1645850914.8583672,1939,0.26751768589019775
1645850930.4986734,1959,0.2400808185338974
1645850945.8623626,1979,0.24019448459148407
1645851562.899034,1999,0.2977156341075897
1645851578.3356628,2019,0.24545614421367645
1645851594.132599,2039,0.24320513010025024
1645851609.9750986,2059,0.3156147599220276
1645851625.4476566,2079,0.24939759075641632
1645852261.113715,2099,0.27696463465690613
1645852276.609297,2119,0.2806176245212555
1645852292.4792361,2139,0.29684242606163025
1645852308.0001872,2159,0.24456851184368134
1645852323.697399,2179,0.2657913565635681
1645852947.842273,2199,0.2720898985862732
1645852963.4194756,2219,0.31063833832740784
1645852978.7271237,2239,0.25206810235977173
1645852994.2152646,2259,0.27699044346809387
1645853009.4911776,2279,0.22345338761806488
1645853596.0864053,2299,0.2536134421825409
1645853611.6576953,2319,0.30179673433303833
1645853627.277289,2339,0.27305933833122253
1645853642.970285,2359,0.22764694690704346
1645853658.4960496,2379,0.3085232377052307
1645854271.991541,2399,0.24156109988689423
1645854287.9394014,2419,0.2306189388036728
1645854303.2954087,2439,0.18609921634197235
1645854318.7130566,2459,0.2543345093727112
1645854334.1563966,2479,0.2337261587381363
1645855005.1581738,2499,0.2150675356388092
1645855020.8060203,2519,0.2760748863220215
1645855036.4140162,2539,0.254657119512558
1645855052.136148,2559,0.25797247886657715
1645855067.9450207,2579,0.28618186712265015
1645855704.19729,2599,0.2648593485355377
1645855719.5731483,2619,0.25126340985298157
1645855735.2308538,2639,0.2477179318666458
1645855751.0090966,2659,0.278723806142807
1645855766.7746193,2679,0.2858545780181885
1645856406.519256,2699,0.2979618012905121
1645856422.220908,2719,0.3081497550010681
1645856437.7174985,2739,0.24359609186649323
1645856453.2083938,2759,0.30522918701171875
1645856468.8239312,2779,0.18864980340003967
1645857093.385964,2799,0.2257269322872162
1645857108.9929569,2819,0.24400825798511505
1645857124.5426383,2839,0.26478391885757446
1645857140.101552,2859,0.2407902330160141
1645857155.7868893,2879,0.26048827171325684
1645857807.4810965,2899,0.3098394274711609
1645857823.2090929,2919,0.22408095002174377
1645857838.4977264,2939,0.29117128252983093
1645857854.2251823,2959,0.1952550709247589
1645857869.7725399,2979,0.19181138277053833
1645858493.6145434,2999,0.2628410756587982
1645858509.451225,3019,0.2847265303134918
1645858525.109893,3039,0.22451014816761017
1645858541.000863,3059,0.31408512592315674
1645858556.5730865,3079,0.24326744675636292
1645859177.638553,3099,0.26145610213279724
1645859193.1390994,3119,0.23432829976081848
1645859208.9091837,3139,0.20755648612976074
1645859224.4947495,3159,0.23721031844615936
1645859239.975262,3179,0.22954782843589783
1645859853.0915854,3199,0.2839827239513397
1645859868.9690394,3219,0.24107524752616882
1645859884.628156,3239,0.2554778754711151
1645859900.2217224,3259,0.22900457680225372
1645859915.6498773,3279,0.22615988552570343
1645860552.096672,3299,0.23984026908874512
1645860567.7248898,3319,0.2207692414522171
1645860583.4678893,3339,0.2776743173599243
1645860599.1187606,3359,0.2326214611530304
1645860614.7139423,3379,0.2607846260070801
1645861285.14205,3399,0.22318291664123535
1645861300.7947006,3419,0.24224735796451569
1645861316.2334256,3439,0.21238650381565094
1645861331.713119,3459,0.2314615398645401
1645861347.1461477,3479,0.3467708230018616
1645862009.0737085,3499,0.24208183586597443
1645862024.8190331,3519,0.25516268610954285
1645862040.3100965,3539,0.26359322667121887
1645862056.1412585,3559,0.1971459537744522
1645862071.5567813,3579,0.22955715656280518
1645862694.7198195,3599,0.2918597161769867
1645862710.4432101,3619,0.2649141848087311
1645862726.1051443,3639,0.2570323348045349
1645862741.5342996,3659,0.2571793794631958
1645862757.235156,3679,0.23380665481090546
1645863382.0079982,3699,0.22630205750465393
1645863397.7475584,3719,0.2585972249507904
1645863413.4550984,3739,0.29622000455856323
1645863429.1270745,3759,0.2625923454761505
1645863444.8068082,3779,0.23413002490997314
1645864090.0587058,3799,0.23042017221450806
1645864105.3749056,3819,0.16809341311454773
1645864121.3939881,3839,0.23854057490825653
1645864136.8976777,3859,0.22888080775737762
1645864152.617653,3879,0.24805758893489838
1645864762.1594014,3899,0.3179545998573303
1645864777.8903933,3919,0.27738621830940247
1645864793.3488448,3939,0.1738319844007492
1645864808.9912336,3959,0.27085721492767334
1645864824.3368382,3979,0.18141508102416992
1645865446.0096793,3999,0.23847070336341858
1645865461.6108208,4019,0.19977140426635742
1645865477.056996,4039,0.23353350162506104
1645865492.5115652,4059,0.20069171488285065
1645865508.0592341,4079,0.2767992317676544
1645866163.0557432,4099,0.22279495000839233
1645866178.6778126,4119,0.26351267099380493
1645866194.4746847,4139,0.27720463275909424
1645866209.991098,4159,0.24546341598033905
1645866225.1717448,4179,0.2128325253725052
1645866857.5742316,4199,0.216767817735672
1645866873.1819596,4219,0.32156607508659363
1645866888.7187462,4239,0.21504329144954681
1645866904.3711214,4259,0.26017120480537415
1645866919.81497,4279,0.2227519452571869
1645867549.0586188,4299,0.22477616369724274
1645867564.5403123,4319,0.17050963640213013
1645867580.1502843,4339,0.28989359736442566
1645867595.5623236,4359,0.2426428198814392
1645867611.1912868,4379,0.2239849716424942
1645868265.577497,4399,0.22408415377140045
1645868281.195312,4419,0.2229253351688385
1645868296.7737153,4439,0.21509860455989838
1645868312.443269,4459,0.2911648750305176
1645868328.0361907,4479,0.26021865010261536
1645868986.0700612,4499,0.2875896394252777
1645869001.8488722,4519,0.21410459280014038
1645869017.1308446,4539,0.2638947069644928
1645869032.524925,4559,0.22793665528297424
1645869048.31769,4579,0.31212201714515686
1645869701.411576,4599,0.21033990383148193
1645869716.8143024,4619,0.2286023050546646
1645869732.464385,4639,0.274680495262146
1645869748.124186,4659,0.24523158371448517
1645869763.7463048,4679,0.24428564310073853
1645870404.122359,4699,0.2674979269504547
1645870419.4883308,4719,0.2186460942029953
1645870435.0303092,4739,0.22705185413360596
1645870450.2602603,4759,0.24799054861068726
1645870465.5673032,4779,0.20109395682811737
1645871113.1336575,4799,0.2756884694099426
1645871128.7634928,4819,0.20373520255088806
1645871144.362002,4839,0.2056017965078354
1645871160.0663564,4859,0.275046706199646
1645871175.4531887,4879,0.24815618991851807
1645871841.0137374,4899,0.223968505859375
1645871856.2595959,4919,0.19086486101150513
1645871871.9501715,4939,0.2529065012931824
1645871887.595493,4959,0.28532829880714417
1645871902.9034724,4979,0.20781494677066803
1645872110.1626072,4999,0.259229451417923


==> training_validation_data/training_loss_split.csv <==
Wall time,Step,Value
1632040811.6767929,99,0.9883217215538025
1632041014.8632205,359,0.599090576171875
1632041111.4422808,479,0.5084602236747742
1632041366.9120646,799,0.3688962757587433
1632041398.8036697,839,0.39381879568099976
1632041446.361863,899,0.3654111325740814
1632041572.6781332,1059,0.25549179315567017
1632041620.4649537,1119,0.3017067015171051
1632041858.2295513,1419,0.3239746689796448
1632041905.663089,1479,0.3016436696052551
1632042220.9654481,1879,0.2429170310497284
1632042346.6037621,2039,0.27565839886665344
1632042410.2513452,2119,0.3009691536426544
1632042722.873951,2519,0.23507578670978546
1632042927.5006158,2779,0.2520088851451874
1632043178.6660948,3099,0.24334533512592316
1632043226.2936249,3159,0.23357193171977997
1632043367.4239554,3339,0.20784179866313934
1632043539.6947567,3559,0.25210803747177124
1632043618.0865684,3659,0.2616164982318878
1632043649.3116515,3699,0.2752479016780853
1632043664.934672,3719,0.23602767288684845
1632043727.6072097,3799,0.2827606499195099
1632043993.866892,4139,0.23976849019527435
1632044245.0391295,4459,0.22290465235710144
1632044339.5997384,4579,0.17441096901893616
1632044418.5880573,4679,0.2162606120109558
1632044654.3656456,4979,0.27647864818573
1632044749.2701275,5099,0.2386302798986435
1632044828.1393185,5199,0.22911468148231506
1632044938.40951,5339,0.2154587358236313
1632045001.5238855,5419,0.2065877616405487
1632045033.1234171,5459,0.2819633483886719
1632045332.9339693,5839,0.23939697444438934
1632045584.6397877,6159,0.18481214344501495
1632045615.7791193,6199,0.2893246114253998
1632045741.9353166,6359,0.23146168887615204
1632045931.0794468,6599,0.24064743518829346
1632046073.3036928,6779,0.1640641987323761
1632046199.3502786,6939,0.20542053878307343
1632046451.2525048,7259,0.19801397621631622
1632046514.4063694,7339,0.2073901742696762
1632047369.628329,8419,0.209453284740448
1632047385.0938084,8439,0.20776605606079102
1632047653.0666184,8779,0.22660107910633087
1632047684.6973512,8819,0.20297545194625854
1632047700.3877325,8839,0.1905716359615326
1632047747.8763978,8899,0.21989719569683075
1632047984.6726408,9199,0.21494582295417786
1632048032.188517,9259,0.2038029581308365
1632048048.1853924,9279,0.19351033866405487
1632048205.3347507,9479,0.22290334105491638
1632048473.6922445,9819,0.2333839237689972
1632048505.505065,9859,0.23823440074920654
1632048836.4449644,10279,0.17249342799186707
1632048883.7867835,10339,0.19696903228759766
1632049010.4356391,10499,0.21621105074882507
1632049105.1002202,10619,0.21554183959960938
1632049184.4711318,10719,0.22260811924934387
1632049279.2355344,10839,0.18620899319648743
1632049358.0175943,10939,0.2086140513420105
1632049516.3552032,11139,0.18733569979667664
1632049611.363014,11259,0.2139543890953064
1632049769.0922716,11459,0.2087738811969757
1632049863.6941578,11579,0.18115265667438507
1632049895.4670014,11619,0.20808281004428864
1632049974.3567379,11719,0.15836484730243683
1632049990.2226763,11739,0.2085113227367401
1632050227.2003064,12039,0.19688723981380463
1632050510.9342418,12399,0.2222720980644226
1632050542.6369824,12439,0.22317630052566528
1632050732.8818693,12679,0.16066308319568634
1632050843.9263375,12819,0.24065633118152618
1632050859.640442,12839,0.20197485387325287
1632050891.2920766,12879,0.23351234197616577
1632050938.9195712,12939,0.1885206699371338
1632050970.676392,12979,0.2262730598449707
1632051160.3250327,13219,0.25648248195648193
1632051318.019871,13419,0.17016759514808655
1632051365.6913464,13479,0.1853632628917694
1632051507.9782293,13659,0.2236165851354599
1632051587.1894865,13759,0.2025127410888672
1632051998.491843,14279,0.19232293963432312
1632052062.113439,14359,0.19752855598926544
1632052125.3725631,14439,0.16817456483840942
1632052141.1146822,14459,0.18175901472568512
1632052252.840567,14599,0.19781191647052765
1632052394.9460478,14779,0.15828827023506165
1632052458.1232471,14859,0.16071343421936035
1632052521.4245489,14939,0.23211076855659485
1632052601.2366076,15039,0.23292791843414307
1632052664.86486,15119,0.177939310669899
1632052806.9142404,15299,0.2303701937198639
1632052869.8055673,15379,0.1891396939754486
1632052885.6154191,15399,0.2350403070449829
1632052901.8603964,15419,0.2150300294160843
1632052933.547242,15459,0.15204845368862152
1632053044.4309533,15599,0.23588530719280243
1632053123.1952164,15699,0.141124427318573
1632053154.871794,15739,0.20258696377277374
1632053233.772146,15839,0.23324763774871826
1632053265.4278681,15879,0.15530407428741455
1632053328.682724,15959,0.20791840553283691
1632053392.1582968,16039,0.19058673083782196
1632053487.9557657,16159,0.18151429295539856
1632053503.732636,16179,0.16848941147327423
1632053868.8220744,16639,0.21048741042613983
1632053932.730419,16719,0.15033110976219177
1632054455.337365,17379,0.18857930600643158
1632054533.9771109,17479,0.14827343821525574
1632054566.1673467,17519,0.2326684445142746
1632054661.183174,17639,0.20235329866409302
1632054788.289322,17799,0.18008610606193542
1632054883.4755101,17919,0.2308104932308197
1632054946.9618669,17999,0.20882843434810638
1632055057.7228837,18139,0.12876850366592407
1632055089.2892733,18179,0.18289126455783844
1632055183.974719,18299,0.16066545248031616
1632055215.9986098,18339,0.19960257411003113
1632055437.5589166,18619,0.1824551373720169
1632055453.0833447,18639,0.22131754457950592
1632055612.2734253,18839,0.18711502850055695
1632055660.0093312,18899,0.19377346336841583
1632055802.6042945,19079,0.1790241003036499
1632055866.3472736,19159,0.18250128626823425
1632055929.5003443,19239,0.1936260312795639
1632056072.4992871,19419,0.15642979741096497
1632056088.292819,19439,0.1803417205810547
1632056182.8383594,19559,0.12876269221305847
1632056198.671843,19579,0.1602363884449005
1632056277.8303936,19679,0.19578464329242706
1632056467.820056,19919,0.15046340227127075
1632056563.0766528,20039,0.14194445312023163
1632056610.811303,20099,0.20824813842773438
1632056753.9482841,20279,0.17229725420475006
1632056801.9032912,20339,0.15029381215572357
1632056929.0229537,20499,0.17651991546154022
1632057231.1303082,20879,0.13121895492076874
1632057437.259562,21139,0.16588449478149414
1632057532.8458366,21259,0.16108040511608124
1632057580.8865633,21319,0.18748366832733154
1632057612.871223,21359,0.18905900418758392
1632057676.1768928,21439,0.20281238853931427
1632057771.4930303,21559,0.16570407152175903
1632057851.2493773,21659,0.1932966113090515
1632058010.8789763,21859,0.19766132533550262
1632058106.6564546,21979,0.1832047998905182
1632058170.0687191,22059,0.1988469660282135
1632058185.9830606,22079,0.19575075805187225
1632058345.224687,22279,0.11804010719060898
1632058424.930639,22379,0.19482921063899994
1632059014.763924,23119,0.20159712433815002
1632059077.9677129,23199,0.21576754748821259
1632059093.8776014,23219,0.21069666743278503
1632059109.8916097,23239,0.17670664191246033
1632059398.0008645,23599,0.18281280994415283
1632059589.1542718,23839,0.17555277049541473
1632059604.9594867,23859,0.1536996215581894
1632059700.8615794,23979,0.2422519028186798
1632059812.4315088,24119,0.1420302838087082
1632060226.5885181,24639,0.17984981834888458
1632060258.0777655,24679,0.2017202377319336
1632060417.2215111,24879,0.12788181006908417
1632060593.153231,25099,0.16554519534111023
1632060641.1946642,25159,0.18598897755146027
1632060689.2983494,25219,0.19240860641002655
1632061008.579118,25619,0.18804405629634857
1632061104.7818038,25739,0.20974355936050415
1632061216.696223,25879,0.1927955001592636
1632061313.0094395,25999,0.15543247759342194
1632061472.0940123,26199,0.18350248038768768
1632061567.9731486,26319,0.20432034134864807
1632061615.5530019,26379,0.1845758855342865
1632061791.0694075,26599,0.1844029426574707
1632061838.7352679,26659,0.14952778816223145
1632061886.4230535,26719,0.15825282037258148
1632061902.1141796,26739,0.17427122592926025
1632062668.425311,27699,0.1685640960931778
1632062716.4748554,27759,0.1956380158662796
1632062764.540355,27819,0.1398463100194931
1632062780.4466386,27839,0.16737082600593567
1632063132.0759013,28279,0.16197124123573303
1632063325.024476,28519,0.1617622673511505
1632063356.7542133,28559,0.1615963876247406
1632063420.7248018,28639,0.19180642068386078
1632063485.116995,28719,0.18532820045948029
1632063549.22076,28799,0.15902471542358398
1632063950.0272512,29299,0.176774263381958
1632063966.0872416,29319,0.18916559219360352
1632064143.3208473,29539,0.20279325544834137
1632064271.1445568,29699,0.18056432902812958
1632064335.2741203,29779,0.17311881482601166
1632064367.2041934,29819,0.14359721541404724
1632064527.5909822,30019,0.11566128581762314
1632064640.294742,30159,0.1667192578315735
1632064880.1170382,30459,0.16386330127716064
1632064944.3213842,30539,0.20964013040065765
1632065330.6789567,31019,0.15719479322433472
1632065346.6331863,31039,0.18218109011650085
1632065603.185525,31359,0.1842762678861618
1632065619.2187889,31379,0.16782192885875702
1632065860.8195882,31679,0.18235522508621216
1632065924.7195754,31759,0.1737804114818573
1632066069.1676242,31939,0.16988605260849
1632066181.1585884,32079,0.15450617671012878
1632066197.072411,32099,0.17324747145175934
1632066405.321555,32359,0.17410467565059662
1632066550.1270342,32539,0.17268891632556915
1632066630.2509158,32639,0.19816109538078308
1632066710.0561442,32739,0.14926423132419586
1632066758.1067505,32799,0.15540321171283722
1632066838.4573421,32899,0.17887908220291138
1632066886.5623078,32959,0.13592730462551117
1632067079.2326465,33199,0.14540934562683105
1632067208.5382564,33359,0.20305609703063965
1632067320.5667105,33499,0.16566552221775055
1632067432.4688184,33639,0.16837051510810852
1632067577.1007147,33819,0.16028353571891785
1632067641.2687924,33899,0.1922466903924942
1632067657.2299058,33919,0.15047994256019592
1632067673.2061613,33939,0.18808391690254211
1632067705.0917184,33979,0.16185912489891052
1632067753.3275666,34039,0.18551324307918549
1632067865.393587,34179,0.1866622418165207
1632068009.2674048,34359,0.1669142246246338
1632068169.1945505,34559,0.16509199142456055
1632068233.6441634,34639,0.15199270844459534
1632068265.211224,34679,0.14526817202568054
1632068313.2781014,34739,0.18429769575595856
1632068393.7244122,34839,0.19291524589061737
1632068442.0587034,34899,0.17766334116458893
1632068458.259793,34919,0.20726701617240906
1632068474.376769,34939,0.15713568031787872
1632068778.6539464,35319,0.16047964990139008
1632068922.7626908,35499,0.18919631838798523
1632069019.0473595,35619,0.16386128962039948
1632069131.3201036,35759,0.14142853021621704
1632069147.3041775,35779,0.15221506357192993
1632069291.1623476,35959,0.18631498515605927
1632069403.5091937,36099,0.1709071546792984
1632069596.2528796,36339,0.1596119999885559
1632069740.571445,36519,0.15863162279129028
1632069804.8634698,36599,0.13357733190059662
1632069964.764108,36799,0.15656238794326782
1632070029.5568721,36879,0.18186058104038239
1632070109.479151,36979,0.18117238581180573
1632070173.3962822,37059,0.16288666427135468
1632070381.6135323,37319,0.12075652927160263
1632070429.6830661,37379,0.1319081336259842
1632070525.0044556,37499,0.15559475123882294
1632070556.8339,37539,0.14868369698524475
1632071102.4933915,38219,0.16074666380882263
1632071198.943084,38339,0.1544780284166336
1632071471.6125395,38679,0.13216060400009155
1632071503.9342759,38719,0.1832820475101471
1632071535.9935622,38759,0.10248928517103195
1632071632.1772065,38879,0.1399221271276474
1632071680.622943,38939,0.18922223150730133
1632071712.9186676,38979,0.15597133338451385
1632072001.3062358,39339,0.142086923122406
1632072225.708445,39619,0.1336621791124344
1632072257.8366575,39659,0.15599995851516724
1632072546.3621094,40019,0.16798657178878784
1632072611.2128074,40099,0.14168418943881989
1632072740.123677,40259,0.1706329584121704
1632072804.3611317,40339,0.1737014204263687
1632072964.6617088,40539,0.1571192741394043
1632073012.7399583,40599,0.13881400227546692
1632073108.676196,40719,0.1674724519252777
1632073492.883164,41199,0.1524984985589981
1632073686.0627384,41439,0.1859043836593628
1632073701.7444577,41459,0.12201100587844849
1632073750.0101187,41519,0.12662345170974731
1632073766.100036,41539,0.13531336188316345
1632073798.3583202,41579,0.15419678390026093
1632073830.4052148,41619,0.16196377575397491
1632073894.537177,41699,0.15486079454421997
1632073958.8076632,41779,0.12344974279403687
1632074039.0165274,41879,0.15422092378139496
1632074070.7674487,41919,0.16272489726543427
1632074312.9954011,42219,0.17168070375919342
1632074858.0246227,42899,0.20684319734573364
1632074922.1601906,42979,0.14198864996433258
1632074954.4122512,43019,0.15713049471378326
1632075034.6836796,43119,0.16469809412956238
1632075179.6645985,43299,0.15498334169387817
1632075308.4790409,43459,0.15384937822818756
1632075372.9156353,43539,0.1663140207529068
1632075533.3426921,43739,0.14960607886314392
1632075565.5319777,43779,0.15736840665340424
1632075597.478755,43819,0.19012077152729034
1632075613.461844,43839,0.1569746732711792
1632075677.494613,43919,0.17282474040985107
1632075725.378066,43979,0.12909291684627533
1632075854.207122,44139,0.16363131999969482
1632075917.752557,44219,0.14044742286205292
1632076142.8405492,44499,0.1574491411447525
1632076238.9713745,44619,0.13294512033462524
1632076319.3468263,44719,0.13896387815475464
1632076335.7578685,44739,0.16433605551719666
1632076368.3570828,44779,0.1674918830394745
1632076416.2746427,44839,0.16676001250743866
1632076448.7975364,44879,0.1557796746492386
1632076480.6643577,44919,0.15446725487709045
1632076496.8628256,44939,0.14068208634853363
1632076608.7031813,45079,0.18195705115795135
1632076656.195956,45139,0.1296198070049286
1632076736.047069,45239,0.16108296811580658
1632077040.4095035,45619,0.14152200520038605
1632077201.9901175,45819,0.16348254680633545
1632077298.5518925,45939,0.13336126506328583
1632077395.0356135,46059,0.15710093080997467
1632077458.9541764,46139,0.17067106068134308
1632077474.9683912,46159,0.16862936317920685
1632077651.2915416,46379,0.13951294124126434
1632077667.0565543,46399,0.1729106903076172
1632077906.1326342,46699,0.14230945706367493
1632078066.4440277,46899,0.1590728610754013
1632078210.6578357,47079,0.13405103981494904
1632078482.9555857,47419,0.1345003843307495
1632078771.2159698,47779,0.13156677782535553
1632078787.3879333,47799,0.19508546590805054
1632078819.1630538,47839,0.16801717877388
1632078980.0469806,48039,0.17820467054843903
1632079043.367338,48119,0.11715437471866608
1632079347.7798016,48499,0.14306578040122986
1632079524.5136368,48719,0.14956103265285492
1632079653.9602306,48879,0.16979607939720154
1632079749.7713141,48999,0.14564897119998932
1632079765.9493158,49019,0.16563332080841064
1632079798.4890323,49059,0.1687082201242447
1632079830.210512,49099,0.1342737376689911
1632079910.5578952,49199,0.1410418450832367
1632080311.353051,49699,0.15785829722881317
1632080327.3481736,49719,0.1494661271572113
1632080486.4484112,49919,0.16580529510974884
1632080518.6439314,49959,0.11890255659818649
1632080598.81569,50059,0.1460675597190857
1632080822.258788,50339,0.17742611467838287
1632080918.316627,50459,0.1531873345375061
1632081030.8974524,50599,0.18250718712806702
1632081062.867298,50639,0.1577732115983963
1632081094.9792566,50679,0.16715362668037415
1632081303.4433155,50939,0.1416977494955063
1632081366.9723568,51019,0.10972025245428085
1632081398.8522255,51059,0.16514109075069427
1632081607.403488,51319,0.15861013531684875
1632081798.9592042,51559,0.17416265606880188
1632081990.7181878,51799,0.11213509738445282
1632082006.5587916,51819,0.12329958379268646
1632082022.732549,51839,0.1549815535545349
1632082150.8759944,51999,0.13917496800422668
1632082247.4433548,52119,0.18564735352993011
1632082519.8292828,52459,0.14737139642238617
1632082615.6206617,52579,0.1464206576347351
1632082631.8137865,52599,0.1479494571685791
1632082759.9522605,52759,0.15183770656585693
1632082855.6914842,52879,0.16572803258895874
1632082951.5619495,52999,0.12439657002687454
1632083031.4936707,53099,0.16051144897937775
1632083399.3069007,53559,0.12290377914905548
1632083431.2540092,53599,0.15206623077392578
1632083511.0910017,53699,0.14651338756084442
1632083591.0545423,53799,0.17739805579185486
1632083798.6949933,54059,0.14751262962818146
1632083910.1335065,54199,0.15646027028560638
1632084149.9754055,54499,0.13092651963233948
1632084342.410877,54739,0.15668179094791412
1632084390.3308554,54799,0.1689375787973404
1632084613.4482965,55079,0.1373777687549591
1632084629.324343,55099,0.11906904727220535
1632084661.7157178,55139,0.14889585971832275
1632085171.540084,55779,0.1429191678762436
1632085187.3581293,55799,0.16214163601398468
1632085203.3887649,55819,0.1144564151763916
1632085315.515223,55959,0.17159616947174072
1632085491.2002056,56179,0.17939479649066925
1632085729.5326383,56479,0.16596905887126923
1632085777.4677505,56539,0.14945431053638458
1632085809.2000077,56579,0.13796283304691315
1632085825.2983449,56599,0.12583690881729126
1632086288.2068284,57179,0.1674720048904419
1632086480.383308,57419,0.17247122526168823
1632086496.2356076,57439,0.13247783482074738
1632086640.0910234,57619,0.13356125354766846
1632086783.0554993,57799,0.11854662001132965
1632086878.6187134,57919,0.1296941637992859
1632086942.2434964,57999,0.1282455325126648
1632087213.3998008,58339,0.13610921800136566
1632087245.311778,58379,0.14047525823116302
1632087261.059469,58399,0.1583307683467865
1632087277.0858552,58419,0.175741508603096
1632087452.2780688,58639,0.18091121315956116
1632087738.8375955,58999,0.13695593178272247
1632088010.039671,59339,0.162987619638443
1632088121.5052626,59479,0.15308521687984467
1632088137.5291584,59499,0.15093974769115448
1632088503.7697349,59959,0.1408306509256363
1632088615.4894395,60099,0.16159512102603912
1632088647.2856722,60139,0.14726059138774872
1632088679.4768317,60179,0.15823903679847717
1632088711.6641247,60219,0.15124715864658356
1632088775.638047,60299,0.14837096631526947
1632088791.4717019,60319,0.11443484574556351
1632088967.5601022,60539,0.1414252668619156
1632089015.5802891,60599,0.14003485441207886
1632089142.7728703,60759,0.16433681547641754
1632089190.9015293,60819,0.11947979032993317
1632089334.2551785,60999,0.1403990387916565
1632089574.0282156,61299,0.15936540067195892
1632089637.9846194,61379,0.15285100042819977
1632089669.9153886,61419,0.13650637865066528
1632089907.9683614,61719,0.12637589871883392
1632090115.1475673,61979,0.13229836523532867
1632090482.2397318,62439,0.13280028104782104
1632090721.771487,62739,0.128266841173172
1632090737.7750816,62759,0.15033237636089325
1632090849.6052654,62899,0.1536969691514969
1632090929.2612367,62999,0.14741161465644836
1632091009.0008132,63099,0.14783893525600433
1632091072.7035952,63179,0.1409892439842224
1632091104.3474379,63219,0.14694732427597046
1632091359.3805394,63539,0.12248784303665161
1632091533.9682033,63759,0.11547926813364029
1632091645.4295814,63899,0.11401571333408356
1632091661.367214,63919,0.15144392848014832
1632091772.9061813,64059,0.1386023312807083
1632091820.7376971,64119,0.1517709344625473
1632092203.8249936,64599,0.16515882313251495
1632092251.932146,64659,0.11657203733921051
1632092363.818752,64799,0.15355369448661804
1632092411.0677261,64859,0.158217653632164
1632092426.9540093,64879,0.1699914187192917
1632092458.4474642,64919,0.12242402136325836
1632092474.3365633,64939,0.16345444321632385
1632092792.6178374,65339,0.138678640127182
1632092872.8745344,65439,0.14291198551654816
1632093015.8441489,65619,0.11647611111402512
1632093047.5949757,65659,0.15038318932056427
1632093398.0745933,66099,0.16138684749603271
1632093524.8960314,66259,0.15559417009353638
1632093747.8783352,66539,0.12951762974262238
1632093763.9262438,66559,0.15079155564308167
1632093843.884732,66659,0.14842310547828674
1632093924.1386967,66759,0.12969745695590973
1632094035.680577,66899,0.1710345596075058
1632094499.441643,67479,0.14894524216651917
1632094531.5042582,67519,0.14999215304851532
1632094563.2111433,67559,0.1587470918893814
1632094690.9855754,67719,0.09973344951868057
1632094961.7727668,68059,0.1252325475215912
1632095041.6441631,68159,0.1529686450958252
1632095393.6481037,68599,0.1625739187002182
1632095441.2468996,68659,0.15275253355503082
1632095520.8498447,68759,0.13606642186641693
1632095632.113082,68899,0.15849819779396057
1632095695.398012,68979,0.12467236816883087
1632095727.27591,69019,0.1315702348947525
1632095821.9382071,69139,0.15987421572208405
1632095837.887875,69159,0.12584176659584045
1632095933.2356427,69279,0.1463170349597931
1632096044.2244453,69419,0.16628901660442352
1632096139.8031018,69539,0.12786675989627838
1632096187.0839217,69599,0.13716834783554077
1632096457.5809681,69939,0.1422518491744995
1632096489.1541057,69979,0.16251640021800995
1632096648.374641,70179,0.14403709769248962
1632096696.0282068,70239,0.11260639876127243
1632096806.7999175,70379,0.14034563302993774
1632097062.7011886,70699,0.1215323805809021
1632097094.5579085,70739,0.12029984593391418
1632097189.369026,70859,0.11619599908590317
1632097253.1098857,70939,0.18872618675231934
1632097284.878134,70979,0.13659118115901947
1632097506.8489783,71259,0.14368993043899536
1632097778.529082,71599,0.14938947558403015
1632097969.8189209,71839,0.1207529678940773
1632098095.9788053,71999,0.13608446717262268
1632098381.8666737,72359,0.16283266246318817
1632098413.6115203,72399,0.1453457772731781
1632098445.1447008,72439,0.11348167806863785
1632098492.2420113,72499,0.11912904679775238
1632098539.9634767,72559,0.10988437384366989
1632098810.7071702,72899,0.14193442463874817
1632098985.3615863,73119,0.13932481408119202
1632099001.5816796,73139,0.1423652619123459
1632099097.1055312,73259,0.14284226298332214
1632099207.5790164,73399,0.1430424451828003
1632099683.6723564,73999,0.14377033710479736
1632099715.6200328,74039,0.13000273704528809
1632100096.3846962,74519,0.137362539768219
1632100159.6343071,74599,0.12170039862394333
1632100175.3814964,74619,0.12649047374725342
1632100191.243502,74639,0.14231358468532562
1632100286.6403768,74759,0.13270743191242218
1632100334.0341415,74819,0.14181718230247498
1632100365.7102156,74859,0.12258756905794144
1632100508.9679654,75039,0.10754513740539551
1632100620.0719316,75179,0.11978796869516373
1632100826.858337,75439,0.11190782487392426
1632100953.4549835,75599,0.12123700231313705
1632101159.9732015,75859,0.138138547539711
1632101191.997879,75899,0.1743604689836502
1632101239.606002,75959,0.13465173542499542
1632101431.036923,76199,0.14251986145973206
1632101494.2892177,76279,0.1340799331665039
1632101572.9380262,76379,0.13590794801712036
1632101604.648431,76419,0.1415397673845291
1632101763.0531983,76619,0.12265188992023468
1632101826.0170932,76699,0.10526157915592194
1632102032.5970562,76959,0.13408491015434265
1632102287.1961374,77279,0.1525009423494339
1632102366.1391902,77379,0.14910517632961273
1632102476.960443,77519,0.13404133915901184
1632102874.2244117,78019,0.11079725623130798
1632102890.2429557,78039,0.1428833156824112
1632103016.4428093,78199,0.1513473242521286
1632103175.8546715,78399,0.09333287924528122
1632103302.6263318,78559,0.12599113583564758
1632103412.9085772,78699,0.10199003666639328
1632103476.306149,78779,0.13567540049552917
1632103650.597767,78999,0.12152309715747833
1632103745.9620132,79119,0.1482519954442978
1632103840.5432563,79239,0.14487570524215698
1632104188.9401996,79679,0.15610332787036896
1632104363.3296041,79899,0.1473042517900467
1632104442.9556346,79999,0.12472689151763916
1632104586.7716503,80179,0.1277078539133072
1632104602.6805458,80199,0.12698081135749817
1632104777.051846,80419,0.12110640108585358
1632104792.7450104,80439,0.12840276956558228
1632104967.3341513,80659,0.14698022603988647
1632105015.1021662,80719,0.11353739351034164
1632105126.1669414,80859,0.12449673563241959
1632105174.1523845,80919,0.1348104625940323
1632105189.9818232,80939,0.15128104388713837
1632105205.8602352,80959,0.1260928362607956
1632105919.8089845,81859,0.14625079929828644
1632105999.9414937,81959,0.14622876048088074
1632106015.8602304,81979,0.13547244668006897
1632106175.3774567,82179,0.12505285441875458
1632107097.4870017,83339,0.1369706690311432
1632107335.0754824,83639,0.12317822128534317
1632107508.8742905,83859,0.10727781802415848
1632107524.838942,83879,0.12346071749925613
1632107556.50204,83919,0.12992487847805023
1632107587.7681468,83959,0.1196536049246788
1632107635.10541,84019,0.1127949133515358
1632107650.6475708,84039,0.13655562698841095
1632107682.6305602,84079,0.1092471182346344
1632108048.2088287,84539,0.13450928032398224
1632108127.453407,84639,0.14035692811012268
1632108175.0711615,84699,0.11244150251150131
1632108301.4066534,84859,0.1063682958483696
1632108476.014225,85079,0.11699230968952179
1632108619.08625,85259,0.13862286508083344
1632108666.8218248,85319,0.11744895577430725
1632108682.4918985,85339,0.1357332468032837
1632108919.4089987,85639,0.11452336609363556
1632109173.270197,85959,0.15123821794986725
1632109267.8199086,86079,0.12078370898962021
1632109331.1176283,86159,0.12154886871576309
1632109473.981188,86339,0.13198886811733246
1632109505.7511487,86379,0.12843641638755798
1632109647.6352751,86559,0.13202393054962158
1632109711.0608811,86639,0.14139573276042938
1632109806.354374,86759,0.11984942853450775
1632109885.735533,86859,0.10773047059774399
1632110234.7322228,87299,0.11403234302997589
1632110298.021853,87379,0.1260356456041336
1632110440.2664452,87559,0.12623213231563568
1632110677.9627473,87859,0.14200736582279205
1632110788.511516,87999,0.1061689555644989
1632110883.3749804,88119,0.10881885141134262
1632110946.9176419,88199,0.09743141382932663
1632110962.8651836,88219,0.13767360150814056
1632111264.3952806,88599,0.13177946209907532
1632111280.3280494,88619,0.14602194726467133
1632111311.7870626,88659,0.14351984858512878
1632111407.4198666,88779,0.10235946625471115
1632111454.9764502,88839,0.13842271268367767
1632111884.6135368,89379,0.12362237274646759
1632111979.4940038,89499,0.12407734245061874
1632112042.8328102,89579,0.13444872200489044
1632112090.1529062,89639,0.13951045274734497
1632112217.0737927,89799,0.15352892875671387
1632112248.8543608,89839,0.14110907912254333
1632112518.7708147,90179,0.14143580198287964
1632112534.8695445,90199,0.10772137343883514
1632112836.1657667,90579,0.149978369474411
1632112852.015406,90599,0.10117470473051071
1632112899.6883729,90659,0.13753105700016022
1632113042.402664,90839,0.12813708186149597
1632113168.529976,90999,0.11347154527902603
1632113200.54369,91039,0.12756800651550293
1632113216.3907874,91059,0.1242271289229393
1632113454.1344142,91359,0.15038080513477325
1632113612.4899008,91559,0.1321529895067215
1632113660.0763726,91619,0.10767015069723129
1632113833.8697662,91839,0.14649416506290436
1632113881.7676628,91899,0.12775301933288574
1632113913.7400444,91939,0.133914515376091
1632113945.6981196,91979,0.11943275481462479
1632114135.508208,92219,0.13438212871551514
1632114405.3887284,92559,0.10874571651220322
1632114643.6399646,92859,0.10637814551591873
1632114738.154817,92979,0.11239603161811829
1632114849.1306643,93119,0.1287541687488556
1632114975.8901708,93279,0.11075742542743683
1632115040.0118098,93359,0.09787710756063461
1632115150.9033604,93499,0.1428879052400589
1632115166.4830394,93519,0.14619289338588715
1632115182.2186162,93539,0.12446082383394241
1632115339.927732,93739,0.1583673059940338
1632115751.935731,94259,0.10918144881725311
1632115831.4610953,94359,0.11464576423168182
1632116085.5964098,94679,0.10841166973114014
1632116164.1414952,94779,0.12207069993019104
1632116258.2539635,94899,0.12334325164556503
1632116321.0280325,94979,0.09915274381637573
1632116337.249808,94999,0.1316145807504654
1632116463.9953074,95159,0.11427290737628937
1632116511.653343,95219,0.13470348715782166
1632116527.3610125,95239,0.13516132533550262
1632116558.9049022,95279,0.15055108070373535
1632116606.397749,95339,0.09445472806692123
1632116748.9746556,95519,0.12013986706733704
1632116796.1083872,95579,0.12783123552799225
1632116811.8821726,95599,0.12514589726924896
1632116874.9195166,95679,0.13765816390514374
1632116922.2429938,95739,0.12366002053022385
1632116938.1022432,95759,0.13283762335777283
1632117033.3209896,95879,0.10381150990724564
1632117128.6295342,95999,0.11817529052495956
1632117160.5186749,96039,0.11479178071022034
1632117207.9104023,96099,0.13333143293857574
1632117523.8000941,96499,0.10249656438827515
1632117760.853833,96799,0.11191818863153458
1632117950.7965834,97039,0.12472821027040482
1632118251.1852694,97419,0.12297181040048599
1632118282.6465285,97459,0.1287062168121338
1632118535.5967667,97779,0.11688871681690216
1632118583.1942549,97839,0.11046671867370605
1632118615.2986317,97879,0.14253021776676178
1632118631.1616116,97899,0.1328512579202652
1632118931.5063088,98279,0.13427023589611053
1632119311.9422088,98759,0.08787184953689575
1632119359.5002105,98819,0.10773736238479614
1632119564.4953246,99079,0.11333204805850983
1632119691.67741,99239,0.11448995769023895
1632119818.6055331,99399,0.13220953941345215
1632119834.2068527,99419,0.10743851214647293
1632119881.2371843,99479,0.16127733886241913
1632119912.5142808,99519,0.11354207247495651
1632119928.1943893,99539,0.11219507455825806
1632120148.2744768,99819,0.10835342109203339
1632120274.0813658,99979,0.11213371157646179
1632120623.0781565,100419,0.10416591167449951
1632120717.6633408,100539,0.10451170802116394
1632120765.1927903,100599,0.1394754946231842
1632120876.3844566,100739,0.11454831063747406
1632121081.3475,100999,0.13186657428741455
1632121113.2982953,101039,0.13509169220924377
1632121128.8627963,101059,0.11775662004947662
1632121239.2902775,101199,0.1331208050251007
1632121525.262151,101559,0.16098372638225555
1632121778.8222756,101879,0.09859603643417358
1632121889.6037962,102019,0.12519796192646027
1632121968.8247108,102119,0.11225506663322449
1632121985.024579,102139,0.15986737608909607
1632122079.1853197,102259,0.09652570635080338
1632122284.1657786,102519,0.12203001230955124
1632122315.5596342,102559,0.12112295627593994
1632122409.5011055,102679,0.12914599478244781
1632122820.1543436,103199,0.12218201160430908
1632122899.4180493,103299,0.1427725851535797
1632123104.6560607,103559,0.11976686120033264
1632123168.5456579,103639,0.11767711490392685
1632123454.3869474,103999,0.11392004042863846
1632123581.0271242,104159,0.12371213734149933
1632123945.3516495,104619,0.15357230603694916
1632123993.3197865,104679,0.12950557470321655
1632124009.3663838,104699,0.128263458609581
1632124072.39923,104779,0.11353552341461182
1632124088.2484827,104799,0.12225952744483948
1632124151.5198922,104879,0.11413020640611649
1632124435.1794417,105239,0.10329896211624146
1632124497.9553285,105319,0.0994797870516777
1632124861.8160567,105779,0.09551020711660385
1632125067.6183307,106039,0.12017876654863358
1632125321.087786,106359,0.09298765659332275
1632125494.8029466,106579,0.15670479834079742
1632125747.948971,106899,0.10962574183940887
1632125795.516552,106959,0.10312363505363464
1632125969.9632816,107179,0.14111800491809845
1632125985.8018262,107199,0.13530832529067993
1632126033.2946372,107259,0.1297222524881363
1632126303.4506733,107599,0.12708339095115662
1632126366.7166965,107679,0.11645006388425827
1632126683.306343,108079,0.12992054224014282
1632126715.1285548,108119,0.10629811882972717
1632126936.8624556,108399,0.11044014245271683
1632127015.5769393,108499,0.08794141560792923
1632127237.5122948,108779,0.11664015054702759
1632127253.4583445,108799,0.12509074807167053
1632127284.703048,108839,0.11214855313301086
1632127363.9500968,108939,0.1153215691447258
1632127807.8970537,109499,0.10202188789844513
1632127951.2593548,109679,0.14477962255477905
1632128062.738585,109819,0.09491407871246338
1632128126.0141747,109899,0.11621960997581482
1632128221.2830157,110019,0.10409411042928696
1632128316.5204134,110139,0.11033133417367935
1632128395.3782089,110239,0.13097918033599854
1632128442.5690708,110299,0.118850477039814
1632128474.6668322,110339,0.11837130039930344
1632128712.9470744,110639,0.11780251562595367
1632128855.740499,110819,0.13002002239227295
1632128982.4761517,110979,0.11395394802093506
1632129251.5265036,111319,0.10389143228530884
1632129330.6526263,111419,0.1067054271697998
1632129361.8911269,111459,0.10095108300447464
1632129551.6188843,111699,0.09670356661081314
1632129583.4154491,111739,0.14942015707492828
1632129678.8770058,111859,0.10319408774375916
1632129868.8026829,112099,0.11453534662723541
1632129948.529246,112199,0.1355125606060028
1632130106.8866425,112399,0.1087334156036377
1632130266.2066934,112599,0.09461365640163422
1632130298.3215137,112639,0.13646478950977325
1632130535.6557744,112939,0.1271500140428543
1632130710.662158,113159,0.11736699193716049
1632130742.133436,113199,0.11735176295042038
1632130805.8929243,113279,0.123553067445755
1632130997.1564484,113519,0.11669590324163437
1632131044.719386,113579,0.142582967877388
1632131695.7034678,114399,0.10685893148183823
1632131743.6811738,114459,0.12145007401704788
1632131806.5834804,114539,0.11340438574552536
1632132028.520135,114819,0.11566288024187088
1632132202.9724805,115039,0.10226908326148987
1632132313.9710896,115179,0.13508649170398712
1632132425.295741,115319,0.13253511488437653
1632132584.0640082,115519,0.122297503054142
1632132631.500913,115579,0.09768272936344147
1632132711.0028334,115679,0.11284186691045761
1632132790.4866946,115779,0.11380712687969208
1632132885.3815985,115899,0.10302747786045074
1632133076.9308128,116139,0.09817256033420563
1632133092.917675,116159,0.10368889570236206
1632133363.3272805,116499,0.09790869802236557
1632133410.9175367,116559,0.11177071183919907
1632133522.315123,116699,0.11261872202157974
1632133713.8907394,116939,0.12256873399019241
1632133952.4999225,117239,0.12472075968980789
1632176965.0304372,115019,0.1317678689956665
1632177047.4252782,115159,0.09633846580982208
1632177167.3328753,115359,0.11153177917003632
1632177263.4292152,115519,0.11353760212659836
1632177287.333564,115559,0.14538104832172394
1632177311.2711837,115599,0.110700823366642
1632177371.2794623,115699,0.09959230571985245
1632177479.6284575,115879,0.09723164886236191
1632177599.8680282,116079,0.12827755510807037
1632177611.6979816,116099,0.09867795556783676
1632177732.9535034,116299,0.11633111536502838
1632177781.3616097,116379,0.1151580810546875
1632177793.479075,116399,0.11541575193405151
1632178025.3557866,116779,0.13619379699230194
1632178086.3772454,116879,0.08731793612241745
1632178110.345682,116919,0.09520229697227478
1632178122.3167384,116939,0.09789960831403732
1632178159.0579612,116999,0.11027809977531433
1632178267.935185,117179,0.1327069252729416
1632178485.6488044,117539,0.1037420853972435
1632178726.5253217,117939,0.10466258972883224
1632178787.0499618,118039,0.08019104599952698
1632178895.5468335,118219,0.13890862464904785
1632178967.991464,118339,0.13472159206867218
1632178979.9553602,118359,0.10127437859773636
1632178991.8678358,118379,0.11460081487894058
1632179028.1565022,118439,0.1521763801574707
1632179064.0458117,118499,0.09753751009702682
1632179232.8186948,118779,0.11161510646343231
1632179328.9831412,118939,0.12042088806629181
1632179534.7242353,119279,0.13323469460010529
1632179546.7708356,119299,0.10574912279844284
1632179595.2855885,119379,0.09839442372322083
1632179655.8141744,119479,0.1185825765132904
1632179740.6976206,119619,0.0979890525341034
1632179849.294014,119799,0.11132146418094635
1632179873.886681,119839,0.12094742059707642
1632179995.1894474,120039,0.11170026659965515
1632180068.0776958,120159,0.12221647053956985
1632180092.2104,120199,0.12482535094022751
1632180164.9355407,120319,0.1080625057220459
1632180189.1070912,120359,0.10659325122833252
1632180213.3921564,120399,0.1204899474978447
1632180358.6533086,120639,0.09003093838691711
1632180382.4696958,120679,0.1065806895494461
1632180406.554736,120719,0.09307901561260223
1632180684.3081222,121179,0.11769168078899384
1632180732.5077713,121259,0.13984014093875885
1632180792.6254835,121359,0.12514588236808777
1632180828.5769541,121419,0.10797955840826035
1632181021.065076,121739,0.09103317558765411
1632181141.8095057,121939,0.11437221616506577
1632181154.0098162,121959,0.1014450266957283
1632181178.3244598,121999,0.10933804512023926
1632181250.1137004,122119,0.10049737989902496
1632181322.005803,122239,0.09651627391576767
1632181406.6946328,122379,0.10155487805604935
1632181466.3951058,122479,0.09531224519014359
1632181550.7251606,122619,0.14764773845672607
1632181622.5883312,122739,0.1267157942056656
1632181779.3659341,122999,0.1844082921743393
1632181863.318755,123139,0.09886820614337921
1632182091.8841376,123519,0.11233451217412949
1632182331.9943242,123919,0.13482895493507385
1632182367.529184,123979,0.11757845431566238
1632182415.83108,124059,0.12510214745998383
1632182428.0207353,124079,0.1278178095817566
1632182512.510803,124219,0.08854563534259796
1632182718.0460474,124559,0.1277303695678711
1632182849.9897254,124779,0.09419562667608261
1632182983.381303,124999,0.07703126221895218
1632183067.911665,125139,0.1306556761264801
1632183140.6316535,125259,0.10231559723615646
1632183429.9163918,125739,0.12399496138095856
1632183709.0612516,126199,0.13579532504081726
1632183997.8334956,126679,0.10133850574493408
1632184009.698516,126699,0.08733976632356644
1632184093.7664132,126839,0.14607881009578705
1632184141.9809275,126919,0.09090211242437363
1632184298.2492125,127179,0.11383913457393646
1632184310.3668015,127199,0.08550740033388138
1632184429.7072852,127399,0.11028484255075455
1632184477.923535,127479,0.09896409511566162
1632184573.6709757,127639,0.1380690634250641
1632184585.6827054,127659,0.11208420246839523
1632184633.8693702,127739,0.111087366938591
1632184741.6944976,127919,0.11853281408548355
1632184753.9081497,127939,0.10058796405792236
1632184875.0671897,128139,0.09401733428239822
1632184887.1176121,128159,0.09379860013723373
1632184899.265035,128179,0.11449716985225677
1632184995.769316,128339,0.10288576036691666
1632185043.6781511,128419,0.10387858003377914
1632185237.1595578,128739,0.10025924444198608
1632185526.5969598,129219,0.14683328568935394
1632185574.6448998,129299,0.11304742097854614
1632185598.8445978,129339,0.09678494185209274
1632185610.7457159,129359,0.11911231279373169
1632185646.97335,129419,0.12818264961242676
1632185755.7603168,129599,0.13231034576892853
1632185767.8170269,129619,0.11865352839231491
1632185875.8870718,129799,0.09430446475744247
1632185911.8626425,129859,0.11180320382118225
1632186031.8874826,130059,0.11370966583490372
1632186093.1146047,130159,0.10161849111318588
1632186524.988477,130879,0.0876142829656601
1632186632.2298522,131059,0.142612025141716
1632186656.5472248,131099,0.10341079533100128
1632186704.6886957,131179,0.08840835839509964
1632186777.5026255,131299,0.12495040148496628
1632186813.5616243,131359,0.110779769718647
1632186897.6802008,131499,0.12244600802659988
1632186934.1777823,131559,0.10966315865516663
1632186994.7039871,131659,0.1185799315571785
1632187030.942885,131719,0.11014999449253082
1632187128.135071,131879,0.10797352343797684
1632187175.9757786,131959,0.11417300254106522
1632187224.6275635,132039,0.142205610871315
1632187345.4933112,132239,0.14136570692062378
1632187357.6108472,132259,0.12306329607963562
1632187502.3631516,132499,0.11079087108373642
1632187550.635506,132579,0.1282227486371994
1632187635.3044195,132719,0.13000911474227905
1632187683.1578374,132799,0.10385142266750336
1632187815.9398346,133019,0.13320519030094147
1632187960.7408664,133259,0.09711861610412598
1632188154.494698,133579,0.08876250684261322
1632188407.7981346,133999,0.11400866508483887
1632188455.9237335,134079,0.10473358631134033
1632188636.1603885,134379,0.12873737514019012
1632188731.9820626,134539,0.08609313517808914
1632188804.3464622,134659,0.1439705491065979
1632188852.7117202,134739,0.07628294080495834
1632188900.8161073,134819,0.10614848881959915
1632188997.1234698,134979,0.08584538102149963
1632189069.780636,135099,0.12070834636688232
1632189081.8522584,135119,0.11366092413663864
1632189285.255546,135459,0.09522856026887894
1632189368.5658104,135599,0.08115869015455246
1632189392.6164656,135639,0.10453895479440689
1632189464.9354713,135759,0.10823364555835724
1632189560.6919768,135919,0.0984540656208992
1632189596.917983,135979,0.10678335279226303
1632189645.1255867,136059,0.1258961260318756
1632189766.502292,136259,0.10617678612470627
1632189862.6879451,136419,0.1096433699131012
1632189898.8629715,136479,0.1107868179678917
1632190067.430002,136759,0.08741049468517303
1632190115.019163,136839,0.10113998502492905
1632190211.1771529,136999,0.10010265558958054
1632190247.149589,137059,0.11135490983724594
1632190319.2762747,137179,0.1035948172211647
1632190523.760205,137519,0.09996192157268524
1632190535.807637,137539,0.10390321910381317
1632190559.9742453,137579,0.0948096513748169
1632190776.8457947,137939,0.11971739679574966
1632190824.8872516,138019,0.11001019179821014
1632190860.6761546,138079,0.10391170531511307
1632191042.0418181,138379,0.126170352101326
1632191077.9961312,138439,0.10857203602790833
1632191126.110314,138519,0.09583044052124023
1632191210.0847218,138659,0.11976301670074463
1632191366.27765,138919,0.11612184345722198
1632191438.2884786,139039,0.07804768532514572
1632191606.5427377,139319,0.0999906063079834
1632191750.6760657,139559,0.07607068866491318
1632191835.083955,139699,0.12297877669334412
1632191931.1445696,139859,0.09352121502161026
1632192027.7055511,140019,0.12103671580553055
1632192039.4641523,140039,0.11465902626514435
1632192099.746136,140139,0.08088286221027374
1632192147.759988,140219,0.14541415870189667
1632192303.9146667,140479,0.13589775562286377
1632192352.3555124,140559,0.11684069782495499
1632192520.6393454,140839,0.08691895753145218
1632192664.7518687,141079,0.10912681370973587
1632192676.8442912,141099,0.11575532704591751
1632192760.4628005,141239,0.09788033366203308
1632192856.861467,141399,0.10732288658618927
1632192929.5603495,141519,0.11108652502298355
1632193001.3315237,141639,0.1051454246044159
1632193085.5107155,141779,0.10497543960809708
1632193109.5596077,141819,0.08304338902235031
1632193218.0248597,141999,0.08142168819904327
1632193242.2587378,142039,0.10085392743349075
1632193254.223413,142059,0.11561863869428635
1632193482.553667,142439,0.12692220509052277
1632193518.8370903,142499,0.1286705881357193
1632193627.1283803,142679,0.09954824298620224
1632193783.0502987,142939,0.12125299125909805
1632193913.657798,143159,0.1037290170788765
1632193949.5519242,143219,0.09418266266584396
1632194069.1703036,143419,0.12165964394807816
1632194261.2110302,143739,0.10268357396125793
1632194392.6649227,143959,0.08905236423015594
1632194429.024737,144019,0.12462808936834335
1632194608.9619803,144319,0.0962652862071991
1632194729.1367402,144519,0.1394207924604416
1632194741.1264455,144539,0.12084829807281494
1632194800.9434216,144639,0.10398479551076889
1632194812.7962072,144659,0.08506512641906738
1632194873.279936,144759,0.10233921557664871
1632194897.8851361,144799,0.1271166205406189
1632194945.300742,144879,0.10269317775964737
1632194957.431478,144899,0.10143699496984482
1632194969.4118524,144919,0.09106352180242538
1632195149.4122198,145219,0.12015515565872192
1632195233.8759189,145359,0.14464803040027618
1632195245.8696918,145379,0.1219729483127594
1632195294.1047335,145459,0.11094550043344498
1632195317.8865275,145499,0.1008048728108406
1632195425.631948,145679,0.11976733803749084
1632195473.2688863,145759,0.11053846776485443
1632195509.5672922,145819,0.10209900885820389
1632195820.8151174,146339,0.08430597931146622
1632195832.8365827,146359,0.09445671737194061
1632195940.3028345,146539,0.13564468920230865
1632195976.064713,146599,0.10301122814416885
1632196024.1238027,146679,0.07960193604230881
1632196060.5277648,146739,0.11451591551303864
1632196181.015167,146939,0.12085013091564178
1632196192.7234442,146959,0.08616860210895538
1632196204.6631088,146979,0.10821820795536041
1632196216.533895,146999,0.13268011808395386
1632196276.6797988,147099,0.10350226610898972
1632196347.3315375,147219,0.14839477837085724
1632196394.5755262,147299,0.11576487123966217
1632196418.5314932,147339,0.10407674312591553
1632196561.6680233,147579,0.09624900668859482
1632196609.0750625,147659,0.09980392456054688
1632196680.8434536,147779,0.11262297630310059
1632196692.8975673,147799,0.0997936874628067
1632196788.8173542,147959,0.09258783608675003
1632196860.675861,148079,0.11441738903522491
1632196920.0828583,148179,0.0781695544719696
1632197016.5598826,148339,0.12736600637435913
1632197099.6115892,148479,0.1008225753903389
1632197218.034114,148679,0.11518936604261398
1632197431.952279,149039,0.12414990365505219
1632197527.8328674,149199,0.11954065412282944
1632197800.5394917,149659,0.10369770228862762
1632197884.9391055,149799,0.11572887748479843
1632197956.4664772,149919,0.11580827087163925
1632197992.514121,149979,0.11829571425914764
1632198005.130705,149999,0.10027393698692322


==> training_validation_data/validation_loss_different_datasets.csv <==
Wall time,Step,Value
1645836242.5559645,99,0.895042896270752
1645837583.7430494,199,0.7563587427139282
1645838759.512809,299,0.6176745891571045
1645839864.0432403,399,0.5754678845405579
1645840857.5276349,499,0.5332611799240112
1645841787.492785,599,0.5198776721954346
1645842607.9479463,699,0.5064941048622131
1645843421.5964139,799,0.5037274360656738
1645844120.99191,899,0.5009607076644897
1645844778.5062487,999,0.4992784559726715
1645845458.0492473,1099,0.49759623408317566
1645846109.223337,1199,0.49177584052085876
1645846768.2185876,1299,0.49606671929359436
1645847410.7035449,1399,0.4937790036201477
1645848089.978098,1499,0.49149125814437866
1645848785.4252634,1599,0.4937790036201477
1645849462.6269596,1699,0.49606671929359436
1645850164.3902493,1799,0.4962502419948578
1645850883.7376993,1899,0.4964337646961212
1645851562.90198,1999,0.49648237228393555
1645852261.1175048,2099,0.49648237228393555
1645852947.846072,2199,0.49648237228393555
1645853596.0895455,2299,0.49648237228393555
1645854271.9954355,2399,0.49648237228393555
1645855005.1611586,2499,0.49648237228393555
1645855704.1987326,2599,0.49648237228393555
1645856406.5228686,2699,0.4974723160266876
1645857093.389054,2799,0.49886006116867065
1645857807.4841115,2899,0.5032155513763428
1645858493.6159754,2999,0.5078200697898865
1645859177.641596,3099,0.5097507238388062
1645859853.0954304,3199,0.5116140246391296
1645860552.1004384,3299,0.512349009513855
1645861285.1450756,3399,0.5124975442886353
1645862009.0777297,3499,0.5128023624420166
1645862694.723508,3599,0.5139898657798767
1645863382.0114176,3699,0.5171886086463928
1645864090.0614102,3799,0.5191965699195862
1645864762.1635444,3899,0.5206981301307678
1645865446.0126817,3999,0.5230435132980347
1645866163.0590131,4099,0.5260015726089478
1645866857.5772207,4199,0.5282818675041199
1645867549.0615895,4299,0.5297572612762451
1645868265.5806336,4399,0.5312052965164185
1645868986.0752325,4499,0.5316160321235657
1645869701.414548,4599,0.5317994356155396
1645870404.125444,4699,0.532326340675354
1645871113.1368454,4799,0.5329785346984863
1645871841.0167458,4899,0.5335002541542053
1645872110.1640794,4999,0.533803403377533


==> training_validation_data/validation_loss_split.csv <==
Wall time,Step,Value
1636494827.063647,2499,0.25746452808380127
1636497199.2648795,4999,0.24508649110794067
1636499578.7121596,7499,0.23270845413208008
1636501970.6346831,9999,0.22733353078365326
1636504356.493655,12499,0.22195859253406525
1636506746.4801567,14999,0.21768899261951447
1636509130.5369506,17499,0.2134193778038025
1636511523.7029686,19999,0.21201427280902863
1636513919.6899562,22499,0.21060918271541595
1636516316.2683957,24999,0.20799943804740906
1636518707.72419,27499,0.20538970828056335
1636521110.2933478,29999,0.20429785549640656
1636523516.9343688,32499,0.20320600271224976
1636525916.4042015,34999,0.20161612331867218
1636528314.2117136,37499,0.2000262439250946
1636530721.622263,39999,0.1987939029932022
1636533114.9991877,42499,0.19756154716014862
1636535515.7762096,44999,0.19591356813907623
1636537900.236208,47499,0.19426560401916504
1636540285.7255466,49999,0.19344255328178406
1636542682.7587526,52499,0.19216223061084747
1636545084.1248837,54999,0.19087815284729004
1636547474.4127514,57499,0.18865618109703064
1636549864.157332,59999,0.18718430399894714
1636552251.3810532,62499,0.18673892319202423
1636554649.685405,64999,0.18543674051761627
1636557043.603533,67499,0.18435907363891602
1636559440.1135757,69999,0.18369950354099274
1636561829.2463343,72499,0.18271934986114502
1636564227.4604192,74999,0.1820278763771057
1636566628.03675,77499,0.18172401189804077
1636569027.903309,79999,0.18116143345832825
1636571420.7785757,82499,0.17972569167613983
1636573825.7520561,84999,0.1784694790840149
1636576230.9948902,87499,0.17776276171207428
1636578635.747005,89999,0.17709733545780182
1636581043.2391212,92499,0.17676067352294922
1636583444.4897392,94999,0.1757330298423767
1636585839.2284882,97499,0.17474335432052612
1636588231.4774144,99999,0.17461727559566498
1636590631.0678477,102499,0.17436324059963226
1636593031.3524594,104999,0.17326734960079193
1636595426.9418125,107499,0.17213140428066254
1636597826.518428,109999,0.17169791460037231
1636600232.5094078,112499,0.17143161594867706
1636602633.148042,114999,0.17106424272060394
1636605037.8532357,117499,0.17062778770923615
1636607443.5168269,119999,0.17007742822170258
1636609842.1533864,122499,0.16901524364948273
1636612237.8349638,124999,0.1683637946844101
1636614640.0980594,127499,0.1681349277496338
1636617038.783982,129999,0.1678837388753891
1636619439.8494108,132499,0.16743798553943634
1636621847.5732794,134999,0.16704612970352173
1636624291.5002296,137499,0.16674156486988068
1636626740.757507,139999,0.16620290279388428
1636629172.9638345,142499,0.1659184843301773
1636631638.23379,144999,0.16543203592300415
1636634075.8756387,147499,0.16498589515686035
1636636281.57063,149999,0.16478371620178223

